Machine learning search for variable stars

Photometric variability detection is often considered as a hypothesis testing problem: an object is variable if the null-hypothesis that its brightness is constant can be ruled out given the measurements and their uncertainties. Uncorrected systematic errors limit the practical applicability of this approach to high-amplitude variability and well-behaving data sets. Searching for a new variability detection technique that would be applicable to a wide range of variability types while being robust to outliers and underestimated measurement uncertainties, we propose to consider variability detection as a classification problem that can be approached with machine learning. We compare several classification algorithms: Logistic Regression (LR), Support Vector Machines (SVM), k-Nearest Neighbors (kNN) Neural Nets (NN), Random Forests (RF) and Stochastic Gradient Boosting classifier (SGB) applied to 18 features (variability indices) quantifying scatter and/or correlation between points in a light curve. We use a subset of OGLE-II Large Magellanic Cloud (LMC) photometry (30265 light curves) that was searched for variability using traditional methods (168 known variable objects identified) as the training set and then apply the NN to a new test set of 31798 OGLE-II LMC light curves. Among 205 candidates selected in the test set, 178 are real variables, 13 low-amplitude variables are new discoveries. We find that the considered machine learning classifiers are more efficient (they find more variables and less false candidates) compared to traditional techniques that consider individual variability indices or their linear combination. The NN, SGB, SVM and RF show a higher efficiency compared to LR and kNN.

==> out_lmc_sc19_i_12951_edit.dat <==
2450726.84657  18.65400 0.03200    0.100    0.100  1.0 none
2450729.74198  18.64900 0.04400    0.100    0.100  1.0 none
2450741.79461  18.64200 0.05500    0.100    0.100  1.0 none
2450744.78935  18.54000 0.04200    0.100    0.100  1.0 none
2450746.81011  18.53500 0.04100    0.100    0.100  1.0 none
2450747.75426  18.48900 0.04100    0.100    0.100  1.0 none
2450748.71183  18.46700 0.03900    0.100    0.100  1.0 none
2450749.84591  18.43300 0.04100    0.100    0.100  1.0 none
2450750.82258  18.47900 0.04500    0.100    0.100  1.0 none
2450751.82031  18.53000 0.04600    0.100    0.100  1.0 none
2450754.77080  18.66000 0.05400    0.100    0.100  1.0 none
2450759.68002  18.51500 0.04000    0.100    0.100  1.0 none
2450761.83002  18.56200 0.04500    0.100    0.100  1.0 none
2450769.80333  18.70400 0.04900    0.100    0.100  1.0 none
2450776.79140  18.54700 0.04700    0.100    0.100  1.0 none
2450778.82053  18.55800 0.05000    0.100    0.100  1.0 none
2450780.80024  18.45000 0.03800    0.100    0.100  1.0 none
2450789.81216  18.54000 0.05200    0.100    0.100  1.0 none
2450792.71866  18.50600 0.04300    0.100    0.100  1.0 none
2450795.80407  18.58600 0.04300    0.100    0.100  1.0 none
2450796.75820  18.66100 0.05000    0.100    0.100  1.0 none
2450798.82290  18.59700 0.05100    0.100    0.100  1.0 none
2450817.72701  18.46700 0.04000    0.100    0.100  1.0 none
2450824.74533  18.43300 0.04100    0.100    0.100  1.0 none
2450826.71002  18.49900 0.03800    0.100    0.100  1.0 none
2450827.71040  18.52600 0.03800    0.100    0.100  1.0 none
2450828.70034  18.56000 0.03800    0.100    0.100  1.0 none
2450830.77580  18.74300 0.05300    0.100    0.100  1.0 none
2450831.56656  18.68900 0.07500    0.100    0.100  1.0 none
2450833.55340  18.73700 0.05700    0.100    0.100  1.0 none
2450834.67474  18.66200 0.05200    0.100    0.100  1.0 none
2450834.80691  18.76300 0.07900    0.100    0.100  1.0 none
2450835.66573  18.69700 0.04300    0.100    0.100  1.0 none
2450837.68588  18.62600 0.04300    0.100    0.100  1.0 none
2450839.68436  18.73900 0.06000    0.100    0.100  1.0 none
2450841.72714  18.63900 0.03900    0.100    0.100  1.0 none
2450842.76328  18.53400 0.05800    0.100    0.100  1.0 none
2450843.80046  18.54600 0.03700    0.100    0.100  1.0 none
2450844.54305  18.52500 0.06000    0.100    0.100  1.0 none
2450846.79047  18.45100 0.04500    0.100    0.100  1.0 none
2450850.78103  18.46400 0.04900    0.100    0.100  1.0 none
2450856.75136  18.53200 0.07000    0.100    0.100  1.0 none
2450857.74911  18.47800 0.05700    0.100    0.100  1.0 none
2450858.73567  18.51300 0.04800    0.100    0.100  1.0 none
2450859.77889  18.54200 0.04700    0.100    0.100  1.0 none
2450860.62497  18.54000 0.05300    0.100    0.100  1.0 none
2450866.60626  18.73100 0.06700    0.100    0.100  1.0 none
2450874.58960  18.70000 0.05200    0.100    0.100  1.0 none
2450876.62444  18.66800 0.04800    0.100    0.100  1.0 none
2450876.72661  18.61500 0.06900    0.100    0.100  1.0 none
2450878.63172  18.74500 0.07000    0.100    0.100  1.0 none
2450880.64821  18.50800 0.05000    0.100    0.100  1.0 none
2450887.69270  18.48600 0.05800    0.100    0.100  1.0 none
2450890.71622  18.51700 0.07000    0.100    0.100  1.0 none
2450891.55152  18.41700 0.04700    0.100    0.100  1.0 none
2450893.68203  18.50100 0.05900    0.100    0.100  1.0 none
2450896.53175  18.56000 0.05500    0.100    0.100  1.0 none
2450900.58539  18.65800 0.05900    0.100    0.100  1.0 none
2450919.58648  18.53400 0.08200    0.100    0.100  1.0 none
2450925.59438  18.48300 0.05600    0.100    0.100  1.0 none
2450934.54594  18.70900 0.08400    0.100    0.100  1.0 none
2450937.56288  18.75100 0.08600    0.100    0.100  1.0 none
2450950.53965  18.62000 0.05900    0.100    0.100  1.0 none
2450952.53040  18.51500 0.04500    0.100    0.100  1.0 none
2450953.51106  18.57100 0.08200    0.100    0.100  1.0 none
2451074.84341  18.72300 0.06700    0.100    0.100  1.0 none
2451076.82509  18.69300 0.07100    0.100    0.100  1.0 none
2451080.78364  18.61200 0.04900    0.100    0.100  1.0 none
2451083.84684  18.56300 0.08100    0.100    0.100  1.0 none
2451084.84288  18.60400 0.04300    0.100    0.100  1.0 none
2451086.86771  18.46900 0.04600    0.100    0.100  1.0 none
2451090.74818  18.50200 0.07300    0.100    0.100  1.0 none
2451092.76513  18.48000 0.06300    0.100    0.100  1.0 none
2451093.80707  18.47000 0.06200    0.100    0.100  1.0 none
2451106.79118  18.73900 0.04400    0.100    0.100  1.0 none
2451108.80980  18.70400 0.05300    0.100    0.100  1.0 none
2451114.81814  18.62900 0.04000    0.100    0.100  1.0 none
2451120.76588  18.53200 0.07600    0.100    0.100  1.0 none
2451126.78688  18.47400 0.04400    0.100    0.100  1.0 none
2451129.84909  18.47000 0.04800    0.100    0.100  1.0 none
2451132.84472  18.56300 0.04500    0.100    0.100  1.0 none
2451135.79412  18.57900 0.04700    0.100    0.100  1.0 none
2451140.84324  18.66500 0.05600    0.100    0.100  1.0 none
2451142.79479  18.62800 0.04400    0.100    0.100  1.0 none
2451152.75255  18.68700 0.09100    0.100    0.100  1.0 none
2451154.77770  18.56300 0.05100    0.100    0.100  1.0 none
2451156.74265  18.55400 0.05500    0.100    0.100  1.0 none
2451160.80862  18.48000 0.04500    0.100    0.100  1.0 none
2451164.79063  18.45200 0.04200    0.100    0.100  1.0 none
2451165.83632  18.51900 0.05900    0.100    0.100  1.0 none
2451167.75954  18.49400 0.04200    0.100    0.100  1.0 none
2451168.71892  18.63800 0.05800    0.100    0.100  1.0 none
2451171.76066  18.59000 0.03200    0.100    0.100  1.0 none
2451175.75984  18.57200 0.04400    0.100    0.100  1.0 none
2451179.81014  18.57800 0.06600    0.100    0.100  1.0 none
2451181.77108  18.58900 0.07000    0.100    0.100  1.0 none
2451184.71752  18.58900 0.04400    0.100    0.100  1.0 none
2451187.70900  18.60100 0.05500    0.100    0.100  1.0 none
2451188.72283  18.52100 0.04100    0.100    0.100  1.0 none
2451189.77188  18.55900 0.04800    0.100    0.100  1.0 none
2451191.78609  18.44000 0.04200    0.100    0.100  1.0 none
2451192.79450  18.40900 0.03800    0.100    0.100  1.0 none
2451193.83397  18.47500 0.04400    0.100    0.100  1.0 none
2451194.70954  18.49500 0.06200    0.100    0.100  1.0 none
2451201.79796  18.64500 0.04600    0.100    0.100  1.0 none
2451202.80709  18.65000 0.04500    0.100    0.100  1.0 none
2451204.71352  18.56900 0.03800    0.100    0.100  1.0 none
2451206.81360  18.60500 0.03500    0.100    0.100  1.0 none
2451207.72435  18.69600 0.06200    0.100    0.100  1.0 none
2451208.78743  18.65400 0.04700    0.100    0.100  1.0 none
2451212.78506  18.64300 0.05500    0.100    0.100  1.0 none
2451214.69608  18.69200 0.06000    0.100    0.100  1.0 none
2451215.60082  18.70600 0.04600    0.100    0.100  1.0 none
2451216.70973  18.65900 0.04500    0.100    0.100  1.0 none
2451217.75906  18.56900 0.04800    0.100    0.100  1.0 none
2451218.73408  18.70700 0.08400    0.100    0.100  1.0 none
2451219.67340  18.61500 0.03800    0.100    0.100  1.0 none
2451220.78072  18.56100 0.04500    0.100    0.100  1.0 none
2451221.64679  18.53400 0.04400    0.100    0.100  1.0 none
2451223.73579  18.50600 0.04400    0.100    0.100  1.0 none
2451226.62584  18.47500 0.04000    0.100    0.100  1.0 none
2451227.63067  18.43900 0.03400    0.100    0.100  1.0 none
2451230.69754  18.53700 0.04000    0.100    0.100  1.0 none
2451232.73666  18.46500 0.05000    0.100    0.100  1.0 none
2451235.63114  18.53100 0.03300    0.100    0.100  1.0 none
2451238.60272  18.57800 0.04800    0.100    0.100  1.0 none
2451240.72653  18.60700 0.05500    0.100    0.100  1.0 none
2451242.59604  18.68600 0.05500    0.100    0.100  1.0 none
2451243.69378  18.63000 0.05200    0.100    0.100  1.0 none
2451245.67061  18.73700 0.05300    0.100    0.100  1.0 none
2451248.54893  18.71100 0.05400    0.100    0.100  1.0 none
2451251.54681  18.57300 0.04900    0.100    0.100  1.0 none
2451255.55605  18.58700 0.04800    0.100    0.100  1.0 none
2451256.59732  18.48100 0.04400    0.100    0.100  1.0 none
2451258.63260  18.46800 0.03300    0.100    0.100  1.0 none
2451259.64025  18.43800 0.03400    0.100    0.100  1.0 none
2451261.59432  18.49100 0.03600    0.100    0.100  1.0 none
2451266.52691  18.53600 0.05400    0.100    0.100  1.0 none
2451267.58154  18.56900 0.06900    0.100    0.100  1.0 none
2451268.59491  18.50600 0.05100    0.100    0.100  1.0 none
2451274.59808  18.50300 0.04700    0.100    0.100  1.0 none
2451277.58294  18.65100 0.04500    0.100    0.100  1.0 none
2451279.56822  18.75100 0.05200    0.100    0.100  1.0 none
2451281.59044  18.70900 0.06100    0.100    0.100  1.0 none
2451289.48009  18.61400 0.06900    0.100    0.100  1.0 none
2451290.54955  18.49300 0.05500    0.100    0.100  1.0 none
2451298.47906  18.48100 0.05700    0.100    0.100  1.0 none
2451301.55331  18.48400 0.05600    0.100    0.100  1.0 none
2451305.58200  18.58500 0.04500    0.100    0.100  1.0 none
2451312.55868  18.75800 0.06600    0.100    0.100  1.0 none
2451317.49171  18.62500 0.03900    0.100    0.100  1.0 none
2451319.54313  18.70200 0.05000    0.100    0.100  1.0 none
2451329.47081  18.48400 0.05900    0.100    0.100  1.0 none
2451335.48824  18.54800 0.04800    0.100    0.100  1.0 none
2451431.88703  18.53100 0.03300    0.100    0.100  1.0 none
2451433.88402  18.48500 0.05400    0.100    0.100  1.0 none
2451436.80158  18.56400 0.04800    0.100    0.100  1.0 none
2451439.89280  18.53600 0.04100    0.100    0.100  1.0 none
2451447.84524  18.72600 0.06300    0.100    0.100  1.0 none
2451449.88703  18.66800 0.06200    0.100    0.100  1.0 none
2451454.85160  18.72100 0.06300    0.100    0.100  1.0 none
2451459.81860  18.64700 0.08900    0.100    0.100  1.0 none
2451461.85665  18.52600 0.04300    0.100    0.100  1.0 none
2451462.84701  18.48600 0.04500    0.100    0.100  1.0 none
2451471.84305  18.56900 0.04300    0.100    0.100  1.0 none
2451476.73569  18.58300 0.05400    0.100    0.100  1.0 none
2451478.81335  18.64700 0.04300    0.100    0.100  1.0 none
2451481.85179  18.62700 0.04900    0.100    0.100  1.0 none
2451484.80155  18.68700 0.03600    0.100    0.100  1.0 none
2451488.83383  18.62200 0.04300    0.100    0.100  1.0 none
2451491.81255  18.60000 0.04500    0.100    0.100  1.0 none
2451494.81794  18.52800 0.04600    0.100    0.100  1.0 none
2451496.70059  18.51900 0.05400    0.100    0.100  1.0 none
2451498.72234  18.49100 0.03700    0.100    0.100  1.0 none
2451502.71839  18.52900 0.05300    0.100    0.100  1.0 none
2451505.75316  18.52700 0.04900    0.100    0.100  1.0 none
2451507.75412  18.65200 0.05400    0.100    0.100  1.0 none
2451508.65635  18.58500 0.04500    0.100    0.100  1.0 none
2451509.82058  18.64500 0.03800    0.100    0.100  1.0 none
2451511.67581  18.59700 0.05100    0.100    0.100  1.0 none
2451514.72394  18.77200 0.06600    0.100    0.100  1.0 none
2451516.69339  18.75800 0.04800    0.100    0.100  1.0 none
2451518.66538  18.68200 0.04800    0.100    0.100  1.0 none
2451520.69099  18.65500 0.04200    0.100    0.100  1.0 none
2451522.77119  18.64200 0.04200    0.100    0.100  1.0 none
2451524.83114  18.56400 0.04300    0.100    0.100  1.0 none
2451526.66879  18.60100 0.04500    0.100    0.100  1.0 none
2451529.73827  18.52200 0.05000    0.100    0.100  1.0 none
2451531.84098  18.44100 0.04200    0.100    0.100  1.0 none
2451538.79716  18.41300 0.07300    0.100    0.100  1.0 none
2451542.82179  18.67400 0.05200    0.100    0.100  1.0 none
2451543.85451  18.59000 0.05200    0.100    0.100  1.0 none
2451544.76362  18.56700 0.03700    0.100    0.100  1.0 none
2451548.79650  18.63500 0.04700    0.100    0.100  1.0 none
2451549.80908  18.73800 0.05300    0.100    0.100  1.0 none
2451552.73241  18.67100 0.04200    0.100    0.100  1.0 none
2451553.80738  18.60100 0.04700    0.100    0.100  1.0 none
2451554.82262  18.62300 0.04000    0.100    0.100  1.0 none
2451555.81661  18.63400 0.04500    0.100    0.100  1.0 none
2451562.80860  18.46000 0.04700    0.100    0.100  1.0 none
2451566.65807  18.43700 0.05100    0.100    0.100  1.0 none
2451568.67967  18.58100 0.05700    0.100    0.100  1.0 none
2451571.74437  18.47200 0.05200    0.100    0.100  1.0 none
2451574.79638  18.68300 0.04800    0.100    0.100  1.0 none
2451576.65025  18.61900 0.04600    0.100    0.100  1.0 none
2451578.75057  18.62000 0.05200    0.100    0.100  1.0 none
2451581.69990  18.61800 0.04700    0.100    0.100  1.0 none
2451583.73917  18.62000 0.04900    0.100    0.100  1.0 none
2451585.68529  18.64700 0.04800    0.100    0.100  1.0 none
2451588.66003  18.62600 0.05600    0.100    0.100  1.0 none
2451595.63951  18.48000 0.05700    0.100    0.100  1.0 none
2451596.75276  18.42400 0.04900    0.100    0.100  1.0 none
2451599.74469  18.53100 0.06100    0.100    0.100  1.0 none
2451600.72224  18.57700 0.07000    0.100    0.100  1.0 none
2451601.75053  18.43300 0.05400    0.100    0.100  1.0 none
2451602.73203  18.47700 0.04700    0.100    0.100  1.0 none
2451605.52336  18.52900 0.04900    0.100    0.100  1.0 none
2451606.69872  18.55200 0.04500    0.100    0.100  1.0 none
2451609.71216  18.55600 0.05300    0.100    0.100  1.0 none
2451610.72972  18.66000 0.06200    0.100    0.100  1.0 none
2451611.70705  18.57400 0.06700    0.100    0.100  1.0 none
2451613.69771  18.75400 0.08100    0.100    0.100  1.0 none
2451614.69324  18.68300 0.07500    0.100    0.100  1.0 none
2451615.70770  18.70900 0.06000    0.100    0.100  1.0 none
2451617.68894  18.60400 0.04900    0.100    0.100  1.0 none
2451621.68425  18.61000 0.07000    0.100    0.100  1.0 none
2451623.67012  18.62600 0.06400    0.100    0.100  1.0 none
2451625.67453  18.67800 0.06900    0.100    0.100  1.0 none
2451626.67554  18.60900 0.05800    0.100    0.100  1.0 none
2451628.66387  18.62200 0.06200    0.100    0.100  1.0 none
2451630.68310  18.50500 0.03600    0.100    0.100  1.0 none
2451633.64638  18.49800 0.04400    0.100    0.100  1.0 none
2451634.63980  18.44900 0.04800    0.100    0.100  1.0 none
2451644.60364  18.57900 0.04500    0.100    0.100  1.0 none
2451653.56318  18.67900 0.06900    0.100    0.100  1.0 none
2451655.59897  18.68800 0.07600    0.100    0.100  1.0 none
2451657.58813  18.68400 0.08700    0.100    0.100  1.0 none
2451662.58125  18.55000 0.05900    0.100    0.100  1.0 none
2451665.56326  18.54900 0.07400    0.100    0.100  1.0 none
2451671.54104  18.54900 0.06400    0.100    0.100  1.0 none
2451684.48297  18.61800 0.07900    0.100    0.100  1.0 none
2451695.50877  18.51400 0.06500    0.100    0.100  1.0 none
2451788.88621  18.71000 0.05300    0.100    0.100  1.0 none
2451809.86746  18.55500 0.04000    0.100    0.100  1.0 none
2451811.89243  18.56700 0.04800    0.100    0.100  1.0 none
2451815.87593  18.56100 0.04000    0.100    0.100  1.0 none
2451822.75758  18.63500 0.05200    0.100    0.100  1.0 none
2451830.86588  18.61600 0.05400    0.100    0.100  1.0 none
2451851.81391  18.72300 0.07300    0.100    0.100  1.0 none
2451858.74579  18.66300 0.06300    0.100    0.100  1.0 none
2451861.77353  18.56700 0.05400    0.100    0.100  1.0 none
2451863.81542  18.55000 0.04600    0.100    0.100  1.0 none
2451866.76607  18.58200 0.04700    0.100    0.100  1.0 none
2451868.77049  18.52600 0.03700    0.100    0.100  1.0 none
2451869.80500  18.49200 0.05200    0.100    0.100  1.0 none
2451872.78855  18.58500 0.05900    0.100    0.100  1.0 none


==> out_lmc_sc19_i_12951_phased.dat <==
+0.2956491 18.65400 0.03200 2450726.84657
+0.3808082 18.64900 0.04400 2450729.74198
+0.7352973 18.64200 0.05500 2450741.79461
+0.8233779 18.54000 0.04200 2450744.78935
+0.8828120 18.53500 0.04100 2450746.81011
+0.9105811 18.48900 0.04100 2450747.75426
+0.9387450 18.46700 0.03900 2450748.71183
+0.9721003 18.43300 0.04100 2450749.84591
+0.0008258 18.47900 0.04500 2450750.82258
+0.0301709 18.53000 0.04600 2450751.82031
+0.1169500 18.66000 0.05400 2450754.77080
+0.2613388 18.51500 0.04000 2450759.68002
+0.3245741 18.56200 0.04500 2450761.83002
+0.5590832 18.70400 0.04900 2450769.80333
+0.7646146 18.54700 0.04700 2450776.79140
+0.8242949 18.55800 0.05000 2450778.82053
+0.8825217 18.45000 0.03800 2450780.80024
+0.9407432 18.39000 0.03300 2450782.77977
+0.1475782 18.54000 0.05200 2450789.81216
+0.2330635 18.50600 0.04300 2450792.71866
+0.3238108 18.58600 0.04300 2450795.80407
+0.3518735 18.66100 0.05000 2450796.75820
+0.4126000 18.59700 0.05100 2450798.82290
+0.9686032 18.46700 0.04000 2450817.72701
+0.1750244 18.43300 0.04100 2450824.74533
+0.2328094 18.49900 0.03800 2450826.71002
+0.2622323 18.52600 0.03800 2450827.71040
+0.2913482 18.56000 0.03800 2450828.70034
+0.3523911 18.74300 0.05300 2450830.77580
+0.3756488 18.68900 0.07500 2450831.56656
+0.4340852 18.73700 0.05700 2450833.55340
+0.4670659 18.66200 0.05200 2450834.67474
+0.4709532 18.76300 0.07900 2450834.80691
+0.4962126 18.69700 0.04300 2450835.66573
+0.5556288 18.62600 0.04300 2450837.68588
+0.6144076 18.73900 0.06000 2450839.68436
+0.6744894 18.63900 0.03900 2450841.72714
+0.7049640 18.53400 0.05800 2450842.76328
+0.7354693 18.54600 0.03700 2450843.80046
+0.7573103 18.52500 0.06000 2450844.54305
+0.8234109 18.45100 0.04500 2450846.79047
+0.9407803 18.46400 0.04900 2450850.78103
+0.1163782 18.53200 0.07000 2450856.75136
+0.1457238 18.47800 0.05700 2450857.74911
+0.1747403 18.51300 0.04800 2450858.73567
+0.2054232 18.54200 0.04700 2450859.77889
+0.2303079 18.54000 0.05300 2450860.62497
+0.4062282 18.73100 0.06700 2450866.60626
+0.6410323 18.70000 0.05200 2450874.58960
+0.7008805 18.66800 0.04800 2450876.62444
+0.7038856 18.61500 0.06900 2450876.72661
+0.7599182 18.74500 0.07000 2450878.63172
+0.8192267 18.50800 0.05000 2450880.64821
+0.0264176 18.48600 0.05800 2450887.69270
+0.1153446 18.51700 0.07000 2450890.71622
+0.1399123 18.41700 0.04700 2450891.55152
+0.2025744 18.50100 0.05900 2450893.68203
+0.2863896 18.56000 0.05500 2450896.53175
+0.4056144 18.65800 0.05900 2450900.58539
+0.9644700 18.53400 0.08200 2450919.58648
+0.1411729 18.48300 0.05600 2450925.59438
+0.4044541 18.70900 0.08400 2450934.54594
+0.4931876 18.75100 0.08600 2450937.56288
+0.8748573 18.62000 0.05900 2450950.53965
+0.9334088 18.51500 0.04500 2450952.53040
+0.9622517 18.57100 0.08200 2450953.51106
+0.5308503 18.72300 0.06700 2451074.84341
+0.5891350 18.69300 0.07100 2451076.82509
+0.7055629 18.61200 0.04900 2451080.78364
+0.7956570 18.56300 0.08100 2451083.84684
+0.8249524 18.60400 0.04300 2451084.84288
+0.8845062 18.46900 0.04600 2451086.86771
+0.9986376 18.50200 0.07300 2451090.74818
+0.0579597 18.48000 0.06300 2451092.76513
+0.0886050 18.47000 0.06200 2451093.80707
+0.4704906 18.73900 0.04400 2451106.79118
+0.5298617 18.70400 0.05300 2451108.80980
+0.7065777 18.62900 0.04000 2451114.81814
+0.8815112 18.53200 0.07600 2451120.76588
+0.0585994 18.47400 0.04400 2451126.78688
+0.1486644 18.47000 0.04800 2451129.84909
+0.2367712 18.56300 0.04500 2451132.84472
+0.3235182 18.57900 0.04700 2451135.79412
+0.4720218 18.66500 0.05600 2451140.84324
+0.5294203 18.62800 0.04400 2451142.79479
+0.8222956 18.68700 0.09100 2451152.75255
+0.8818588 18.56300 0.05100 2451154.77770
+0.9396515 18.55400 0.05500 2451156.74265
+0.0004926 18.37500 0.04800 2451158.81125
+0.0592388 18.48000 0.04500 2451160.80862
+0.1763567 18.45200 0.04200 2451164.79063
+0.2071124 18.51900 0.05900 2451165.83632
+0.2636777 18.49400 0.04200 2451167.75954
+0.2918947 18.63800 0.05800 2451168.71892
+0.3813577 18.59000 0.03200 2451171.76066
+0.4989806 18.57200 0.04400 2451175.75984
+0.6181071 18.57800 0.06600 2451179.81014
+0.6757817 18.58900 0.07000 2451181.77108
+0.7624418 18.58900 0.04400 2451184.71752
+0.8504264 18.60100 0.05500 2451187.70900
+0.8802450 18.52100 0.04100 2451188.72283
+0.9110994 18.55900 0.04800 2451189.77188
+0.9703409 18.44000 0.04200 2451191.78609
+0.0000000 18.40900 0.03800 2451192.79450
+0.0305726 18.47500 0.04400 2451193.83397
+0.0563247 18.49500 0.06200 2451194.70954
+0.2648076 18.64500 0.04600 2451201.79796
+0.2944880 18.65000 0.04500 2451202.80709
+0.3505594 18.56900 0.03800 2451204.71352
+0.4123265 18.60500 0.03500 2451206.81360
+0.4391132 18.69600 0.06200 2451207.72435
+0.4703803 18.65400 0.04700 2451208.78743
+0.5879576 18.64300 0.05500 2451212.78506
+0.6441641 18.69200 0.06000 2451214.69608
+0.6707741 18.70600 0.04600 2451215.60082
+0.7033891 18.65900 0.04500 2451216.70973
+0.7342518 18.56900 0.04800 2451217.75906
+0.7629288 18.70700 0.08400 2451218.73408
+0.7905559 18.61500 0.03800 2451219.67340
+0.8231241 18.56100 0.04500 2451220.78072
+0.8485968 18.53400 0.04400 2451221.64679
+0.9100379 18.50600 0.04400 2451223.73579
+0.9950394 18.47500 0.04000 2451226.62584
+0.0245932 18.43900 0.03400 2451227.63067
+0.1147953 18.53700 0.04000 2451230.69754
+0.1747694 18.46500 0.05000 2451232.73666
+0.2599012 18.53100 0.03300 2451235.63114
+0.3473006 18.57800 0.04800 2451238.60272
+0.4097656 18.60700 0.05500 2451240.72653
+0.4647512 18.68600 0.05500 2451242.59604
+0.4970376 18.63000 0.05200 2451243.69378
+0.5551797 18.73700 0.05300 2451245.67061
+0.6398362 18.71100 0.05400 2451248.54893
+0.7280091 18.57300 0.04900 2451251.54681
+0.8459280 18.58700 0.04800 2451255.55605
+0.8765535 18.48100 0.04400 2451256.59732
+0.9364147 18.46800 0.03300 2451258.63260
+0.9660515 18.43800 0.03400 2451259.64025
+0.0235241 18.49100 0.03600 2451261.59432
+0.1686003 18.53600 0.05400 2451266.52691
+0.1996188 18.56900 0.06900 2451267.58154
+0.2294238 18.50600 0.05100 2451268.59491
+0.4059877 18.50300 0.04700 2451274.59808
+0.4937777 18.65100 0.04500 2451277.58294
+0.5521683 18.75100 0.05200 2451279.56822
+0.6116453 18.70900 0.06100 2451281.59044
+0.8436939 18.61400 0.06900 2451289.48009
+0.8751485 18.49300 0.05500 2451290.54955
+0.1083694 18.48100 0.05700 2451298.47906
+0.1987885 18.48400 0.05600 2451301.55331
+0.3172794 18.58500 0.04500 2451305.58200
+0.5224759 18.75800 0.06600 2451312.55868
+0.6675650 18.62500 0.03900 2451317.49171
+0.7279009 18.70200 0.05000 2451319.54313
+0.0198915 18.48400 0.05900 2451329.47081
+0.0512027 18.38600 0.06300 2451330.53539
+0.1968747 18.54800 0.04800 2451335.48824
+0.0321333 18.53100 0.03300 2451431.88703
+0.0908683 18.48500 0.05400 2451433.88402
+0.1766789 18.56400 0.04800 2451436.80158
+0.2675971 18.53600 0.04100 2451439.89280
+0.5014924 18.72600 0.06300 2451447.84524
+0.5615450 18.66800 0.06200 2451449.88703
+0.7075618 18.72100 0.06300 2451454.85160
+0.8536500 18.64700 0.08900 2451459.81860
+0.9135927 18.52600 0.04300 2451461.85665
+0.9427209 18.48600 0.04500 2451462.84701
+0.2073103 18.56900 0.04300 2451471.84305
+0.3512115 18.58300 0.05400 2451476.73569
+0.4123192 18.64700 0.04300 2451478.81335
+0.5016850 18.62700 0.04900 2451481.85179
+0.5884427 18.68700 0.03600 2451484.80155
+0.7070392 18.62200 0.04300 2451488.83383
+0.7946486 18.60000 0.04500 2451491.81255
+0.8830424 18.52800 0.04600 2451494.81794
+0.9384145 18.51900 0.05400 2451496.70059
+0.9978777 18.49100 0.03700 2451498.72234
+0.1154086 18.52900 0.05300 2451502.71839
+0.2046665 18.52700 0.04900 2451505.75316
+0.2635183 18.65200 0.05400 2451507.75412
+0.2900544 18.58500 0.04500 2451508.65635
+0.3242965 18.64500 0.03800 2451509.82058
+0.3788621 18.59700 0.05100 2451511.67581
+0.4685130 18.77200 0.06600 2451514.72394
+0.5264380 18.75800 0.04800 2451516.69339
+0.5844377 18.68200 0.04800 2451518.66538
+0.6440144 18.65500 0.04200 2451520.69099
+0.7051968 18.64200 0.04200 2451522.77119
+0.7657835 18.56400 0.04300 2451524.83114
+0.8198321 18.60100 0.04500 2451526.66879
+0.9101109 18.52200 0.05000 2451529.73827
+0.9719554 18.44100 0.04200 2451531.84098
+0.1765489 18.41300 0.07300 2451538.79716
+0.2949203 18.67400 0.05200 2451542.82179
+0.3252945 18.59000 0.05200 2451543.85451
+0.3520330 18.56700 0.03700 2451544.76362
+0.4706471 18.63500 0.04700 2451548.79650
+0.5004289 18.73800 0.05300 2451549.80908
+0.5864092 18.67100 0.04200 2451552.73241
+0.6180259 18.60100 0.04700 2451553.80738
+0.6478859 18.62300 0.04000 2451554.82262
+0.6771209 18.63400 0.04500 2451555.81661
+0.8827677 18.46000 0.04700 2451562.80860
+0.9959874 18.43700 0.05100 2451566.65807
+0.0554462 18.58100 0.05700 2451568.67967
+0.1455844 18.47200 0.05200 2451571.74437
+0.2353494 18.68300 0.04800 2451574.79638
+0.2898750 18.61900 0.04600 2451576.65025
+0.3516492 18.62000 0.05200 2451578.75057
+0.4383942 18.61800 0.04700 2451581.69990
+0.4983727 18.62000 0.04900 2451583.73917
+0.5556115 18.64700 0.04800 2451585.68529
+0.6431038 18.62600 0.05600 2451588.66003
+0.8483827 18.48000 0.05700 2451595.63951
+0.8811253 18.42400 0.04900 2451596.75276
+0.9691233 18.53100 0.06100 2451599.74469
+0.9978747 18.57700 0.07000 2451600.72224
+0.0281186 18.43300 0.05400 2451601.75053
+0.0569862 18.47700 0.04700 2451602.73203
+0.1390842 18.52900 0.04900 2451605.52336
+0.1736536 18.55200 0.04500 2451606.69872
+0.2622842 18.55600 0.05300 2451609.71216
+0.2922124 18.66000 0.06200 2451610.72972
+0.3209574 18.57400 0.06700 2451611.70705
+0.3795062 18.75400 0.08100 2451613.69771
+0.4087865 18.68300 0.07500 2451614.69324
+0.4386236 18.70900 0.06000 2451615.70770
+0.4968953 18.60400 0.04900 2451617.68894
+0.5262606 18.79800 0.10400 2451618.68736
+0.5797242 18.82600 0.08200 2451620.50512
+0.6144044 18.61000 0.07000 2451621.68425
+0.6728124 18.62600 0.06400 2451623.67012
+0.7317656 18.67800 0.06900 2451625.67453
+0.7612071 18.60900 0.05800 2451626.67554
+0.8196874 18.62200 0.06200 2451628.66387
+0.8790765 18.50500 0.03600 2451630.68310
+0.9662318 18.49800 0.04400 2451633.64638
+0.9954500 18.44900 0.04800 2451634.63980
+0.0252645 18.31800 0.05300 2451635.65349
+0.2885042 18.57900 0.04500 2451644.60364
+0.5520201 18.67900 0.06900 2451653.56318
+0.6118962 18.68800 0.07600 2451655.59897
+0.6704009 18.68400 0.08700 2451657.58813
+0.7293313 18.79200 0.10400 2451659.59176
+0.8172574 18.55000 0.05900 2451662.58125
+0.9049636 18.54900 0.07400 2451665.56326
+0.0807806 18.54900 0.06400 2451671.54104
+0.4614256 18.61800 0.07900 2451684.48297
+0.7857139 18.51400 0.06500 2451695.50877
+0.5321092 18.71000 0.05300 2451788.88621
+0.1492048 18.55500 0.04000 2451809.86746
+0.2087627 18.56700 0.04800 2451811.89243
+0.3259245 18.56100 0.04000 2451815.87593
+0.5283260 18.63500 0.05200 2451822.75758
+0.7668054 18.61600 0.05400 2451830.86588
+0.3829239 18.72300 0.07300 2451851.81391
+0.5868027 18.66300 0.06300 2451858.74579
+0.6758539 18.56700 0.05400 2451861.77353
+0.7359095 18.55000 0.04600 2451863.81542
+0.8226933 18.58200 0.04700 2451866.76607
+0.8816468 18.52600 0.03700 2451868.77049
+0.9120736 18.49200 0.05200 2451869.80500
+0.9998251 18.58500 0.05900 2451872.78855
-0.2647027 18.64200 0.05500 2450741.79461
-0.1766221 18.54000 0.04200 2450744.78935
-0.1171880 18.53500 0.04100 2450746.81011
-0.0894189 18.48900 0.04100 2450747.75426
-0.0612550 18.46700 0.03900 2450748.71183
-0.0278997 18.43300 0.04100 2450749.84591
-0.4409168 18.70400 0.04900 2450769.80333
-0.2353854 18.54700 0.04700 2450776.79140
-0.1757051 18.55800 0.05000 2450778.82053
-0.1174783 18.45000 0.03800 2450780.80024
-0.0592568 18.39000 0.03300 2450782.77977
-0.0313968 18.46700 0.04000 2450817.72701
-0.4443712 18.62600 0.04300 2450837.68588
-0.3855924 18.73900 0.06000 2450839.68436
-0.3255106 18.63900 0.03900 2450841.72714
-0.2950360 18.53400 0.05800 2450842.76328
-0.2645307 18.54600 0.03700 2450843.80046
-0.2426897 18.52500 0.06000 2450844.54305
-0.1765891 18.45100 0.04500 2450846.79047
-0.0592197 18.46400 0.04900 2450850.78103
-0.3589677 18.70000 0.05200 2450874.58960
-0.2991195 18.66800 0.04800 2450876.62444
-0.2961144 18.61500 0.06900 2450876.72661
-0.2400818 18.74500 0.07000 2450878.63172
-0.1807733 18.50800 0.05000 2450880.64821
-0.0355300 18.53400 0.08200 2450919.58648
-0.1251427 18.62000 0.05900 2450950.53965
-0.0665912 18.51500 0.04500 2450952.53040
-0.0377483 18.57100 0.08200 2450953.51106
-0.4691497 18.72300 0.06700 2451074.84341
-0.4108650 18.69300 0.07100 2451076.82509
-0.2944371 18.61200 0.04900 2451080.78364
-0.2043430 18.56300 0.08100 2451083.84684
-0.1750476 18.60400 0.04300 2451084.84288
-0.1154938 18.46900 0.04600 2451086.86771
-0.0013624 18.50200 0.07300 2451090.74818
-0.4701383 18.70400 0.05300 2451108.80980
-0.2934223 18.62900 0.04000 2451114.81814
-0.1184888 18.53200 0.07600 2451120.76588
-0.4705797 18.62800 0.04400 2451142.79479
-0.1777044 18.68700 0.09100 2451152.75255
-0.1181412 18.56300 0.05100 2451154.77770
-0.0603485 18.55400 0.05500 2451156.74265
-0.3818929 18.57800 0.06600 2451179.81014
-0.3242183 18.58900 0.07000 2451181.77108
-0.2375582 18.58900 0.04400 2451184.71752
-0.1495736 18.60100 0.05500 2451187.70900
-0.1197550 18.52100 0.04100 2451188.72283
-0.0889006 18.55900 0.04800 2451189.77188
-0.0296591 18.44000 0.04200 2451191.78609
-0.4120424 18.64300 0.05500 2451212.78506
-0.3558359 18.69200 0.06000 2451214.69608
-0.3292259 18.70600 0.04600 2451215.60082
-0.2966109 18.65900 0.04500 2451216.70973
-0.2657482 18.56900 0.04800 2451217.75906
-0.2370712 18.70700 0.08400 2451218.73408
-0.2094441 18.61500 0.03800 2451219.67340
-0.1768759 18.56100 0.04500 2451220.78072
-0.1514032 18.53400 0.04400 2451221.64679
-0.0899621 18.50600 0.04400 2451223.73579
-0.0049606 18.47500 0.04000 2451226.62584
-0.4448203 18.73700 0.05300 2451245.67061
-0.3601638 18.71100 0.05400 2451248.54893
-0.2719909 18.57300 0.04900 2451251.54681
-0.1540720 18.58700 0.04800 2451255.55605
-0.1234465 18.48100 0.04400 2451256.59732
-0.0635853 18.46800 0.03300 2451258.63260
-0.0339485 18.43800 0.03400 2451259.64025
-0.4478317 18.75100 0.05200 2451279.56822
-0.3883547 18.70900 0.06100 2451281.59044
-0.1563061 18.61400 0.06900 2451289.48009
-0.1248515 18.49300 0.05500 2451290.54955
-0.4775241 18.75800 0.06600 2451312.55868
-0.3324350 18.62500 0.03900 2451317.49171
-0.2720991 18.70200 0.05000 2451319.54313
-0.4985076 18.72600 0.06300 2451447.84524
-0.4384550 18.66800 0.06200 2451449.88703
-0.2924382 18.72100 0.06300 2451454.85160
-0.1463500 18.64700 0.08900 2451459.81860
-0.0864073 18.52600 0.04300 2451461.85665
-0.0572791 18.48600 0.04500 2451462.84701
-0.4983150 18.62700 0.04900 2451481.85179
-0.4115573 18.68700 0.03600 2451484.80155
-0.2929608 18.62200 0.04300 2451488.83383
-0.2053514 18.60000 0.04500 2451491.81255
-0.1169576 18.52800 0.04600 2451494.81794
-0.0615855 18.51900 0.05400 2451496.70059
-0.0021223 18.49100 0.03700 2451498.72234
-0.4735620 18.75800 0.04800 2451516.69339
-0.4155623 18.68200 0.04800 2451518.66538
-0.3559856 18.65500 0.04200 2451520.69099
-0.2948032 18.64200 0.04200 2451522.77119
-0.2342165 18.56400 0.04300 2451524.83114
-0.1801679 18.60100 0.04500 2451526.66879
-0.0898891 18.52200 0.05000 2451529.73827
-0.0280446 18.44100 0.04200 2451531.84098
-0.4995711 18.73800 0.05300 2451549.80908
-0.4135908 18.67100 0.04200 2451552.73241
-0.3819741 18.60100 0.04700 2451553.80738
-0.3521141 18.62300 0.04000 2451554.82262
-0.3228791 18.63400 0.04500 2451555.81661
-0.1172323 18.46000 0.04700 2451562.80860
-0.0040126 18.43700 0.05100 2451566.65807
-0.4443885 18.64700 0.04800 2451585.68529
-0.3568962 18.62600 0.05600 2451588.66003
-0.1516173 18.48000 0.05700 2451595.63951
-0.1188747 18.42400 0.04900 2451596.75276
-0.0308767 18.53100 0.06100 2451599.74469
-0.0021253 18.57700 0.07000 2451600.72224
-0.4737394 18.79800 0.10400 2451618.68736
-0.4202758 18.82600 0.08200 2451620.50512
-0.3855956 18.61000 0.07000 2451621.68425
-0.3271876 18.62600 0.06400 2451623.67012
-0.2682344 18.67800 0.06900 2451625.67453
-0.2387929 18.60900 0.05800 2451626.67554
-0.1803126 18.62200 0.06200 2451628.66387
-0.1209235 18.50500 0.03600 2451630.68310
-0.0337682 18.49800 0.04400 2451633.64638
-0.0045500 18.44900 0.04800 2451634.63980
-0.4479799 18.67900 0.06900 2451653.56318
-0.3881038 18.68800 0.07600 2451655.59897
-0.3295991 18.68400 0.08700 2451657.58813
-0.2706687 18.79200 0.10400 2451659.59176
-0.1827426 18.55000 0.05900 2451662.58125
-0.0950364 18.54900 0.07400 2451665.56326
-0.2142861 18.51400 0.06500 2451695.50877
-0.4678908 18.71000 0.05300 2451788.88621
-0.4716740 18.63500 0.05200 2451822.75758
-0.2331946 18.61600 0.05400 2451830.86588
-0.4131973 18.66300 0.06300 2451858.74579
-0.3241461 18.56700 0.05400 2451861.77353
-0.2640905 18.55000 0.04600 2451863.81542
-0.1773067 18.58200 0.04700 2451866.76607
-0.1183532 18.52600 0.03700 2451868.77049
-0.0879264 18.49200 0.05200 2451869.80500
-0.0001749 18.58500 0.05900 2451872.78855


==> out_lmc_sc19_i_28995.dat <==
2450726.846570 17.6690 0.0180 0.1 0.1 1.0 none
2450729.741980 17.7320 0.0260 0.1 0.1 1.0 none
2450741.794610 17.7440 0.0270 0.1 0.1 1.0 none
2450744.789350 17.6700 0.0220 0.1 0.1 1.0 none
2450746.810110 17.7360 0.0240 0.1 0.1 1.0 none
2450747.754260 17.7320 0.0230 0.1 0.1 1.0 none
2450748.711830 17.6980 0.0220 0.1 0.1 1.0 none
2450749.845910 17.7470 0.0270 0.1 0.1 1.0 none
2450750.822580 17.7650 0.0260 0.1 0.1 1.0 none
2450751.820310 17.6590 0.0280 0.1 0.1 1.0 none
2450754.770800 17.7340 0.0250 0.1 0.1 1.0 none
2450759.680020 17.6460 0.0200 0.1 0.1 1.0 none
2450761.830020 17.7100 0.0250 0.1 0.1 1.0 none
2450769.803330 17.6510 0.0190 0.1 0.1 1.0 none
2450776.791400 17.6690 0.0250 0.1 0.1 1.0 none
2450778.820530 17.6730 0.0240 0.1 0.1 1.0 none
2450780.800240 17.6540 0.0260 0.1 0.1 1.0 none
2450782.779770 17.6480 0.0220 0.1 0.1 1.0 none
2450789.812160 17.6920 0.0310 0.1 0.1 1.0 none
2450792.718660 17.7250 0.0270 0.1 0.1 1.0 none
2450795.804070 17.7300 0.0210 0.1 0.1 1.0 none
2450796.758200 17.6650 0.0230 0.1 0.1 1.0 none
2450798.822900 17.7090 0.0260 0.1 0.1 1.0 none
2450817.727010 17.6910 0.0270 0.1 0.1 1.0 none
2450824.745330 17.6880 0.0260 0.1 0.1 1.0 none
2450826.710020 17.6940 0.0210 0.1 0.1 1.0 none
2450827.710400 17.6730 0.0220 0.1 0.1 1.0 none
2450828.700340 17.6640 0.0280 0.1 0.1 1.0 none
2450830.775800 17.6930 0.0250 0.1 0.1 1.0 none
2450831.566560 17.6930 0.0290 0.1 0.1 1.0 none
2450832.549320 17.6370 0.0350 0.1 0.1 1.0 none
2450833.553400 17.6540 0.0290 0.1 0.1 1.0 none
2450834.674740 17.6710 0.0230 0.1 0.1 1.0 none
2450834.806910 17.6790 0.0340 0.1 0.1 1.0 none
2450835.665730 17.6610 0.0240 0.1 0.1 1.0 none
2450837.685880 17.6850 0.0230 0.1 0.1 1.0 none
2450838.733980 17.6810 0.0310 0.1 0.1 1.0 none
2450839.684360 17.6300 0.0230 0.1 0.1 1.0 none
2450841.727140 17.6460 0.0250 0.1 0.1 1.0 none
2450842.763280 17.6320 0.0260 0.1 0.1 1.0 none
2450843.800460 17.6690 0.0210 0.1 0.1 1.0 none
2450844.543050 17.6800 0.0260 0.1 0.1 1.0 none
2450846.790470 17.6840 0.0220 0.1 0.1 1.0 none
2450850.781030 17.6750 0.0260 0.1 0.1 1.0 none
2450856.751360 17.7330 0.0320 0.1 0.1 1.0 none
2450857.749110 17.6550 0.0290 0.1 0.1 1.0 none
2450858.735670 17.6740 0.0310 0.1 0.1 1.0 none
2450859.778890 17.6610 0.0260 0.1 0.1 1.0 none
2450860.624970 17.7180 0.0270 0.1 0.1 1.0 none
2450866.606260 17.7400 0.0320 0.1 0.1 1.0 none
2450874.589600 17.7090 0.0300 0.1 0.1 1.0 none
2450876.624440 17.7050 0.0270 0.1 0.1 1.0 none
2450876.726610 17.7050 0.0350 0.1 0.1 1.0 none
2450878.631720 17.7280 0.0330 0.1 0.1 1.0 none
2450880.648210 17.7170 0.0320 0.1 0.1 1.0 none
2450885.559880 17.6630 0.0410 0.1 0.1 1.0 none
2450887.692700 17.6890 0.0300 0.1 0.1 1.0 none
2450890.716220 17.7170 0.0390 0.1 0.1 1.0 none
2450891.551520 17.6810 0.0270 0.1 0.1 1.0 none
2450893.682030 17.6660 0.0290 0.1 0.1 1.0 none
2450896.531750 17.6700 0.0250 0.1 0.1 1.0 none
2450900.585390 17.6740 0.0230 0.1 0.1 1.0 none
2450919.586480 17.6530 0.0320 0.1 0.1 1.0 none
2450925.594380 17.7150 0.0310 0.1 0.1 1.0 none
2450934.545940 17.6790 0.0310 0.1 0.1 1.0 none
2450937.562880 17.7470 0.0400 0.1 0.1 1.0 none
2450950.539650 17.6810 0.0270 0.1 0.1 1.0 none
2450952.530400 17.6960 0.0270 0.1 0.1 1.0 none
2451074.843410 17.6760 0.0290 0.1 0.1 1.0 none
2451076.825090 17.6930 0.0290 0.1 0.1 1.0 none
2451080.783640 17.6960 0.0290 0.1 0.1 1.0 none
2451083.846840 17.6200 0.0360 0.1 0.1 1.0 none
2451084.842880 17.6950 0.0260 0.1 0.1 1.0 none
2451086.867710 17.6800 0.0250 0.1 0.1 1.0 none
2451090.748180 17.6980 0.0320 0.1 0.1 1.0 none
2451092.765130 17.7350 0.0320 0.1 0.1 1.0 none
2451093.807070 17.7070 0.0280 0.1 0.1 1.0 none
2451106.791180 17.7570 0.0240 0.1 0.1 1.0 none
2451108.809800 17.6870 0.0290 0.1 0.1 1.0 none
2451114.818140 17.7320 0.0250 0.1 0.1 1.0 none
2451120.765880 17.7070 0.0320 0.1 0.1 1.0 none
2451126.786880 17.7300 0.0270 0.1 0.1 1.0 none
2451129.849090 17.7150 0.0270 0.1 0.1 1.0 none
2451132.844720 17.7980 0.0270 0.1 0.1 1.0 none
2451135.794120 17.7150 0.0190 0.1 0.1 1.0 none
2451140.843240 17.6820 0.0210 0.1 0.1 1.0 none
2451142.794790 17.6760 0.0220 0.1 0.1 1.0 none
2451152.752550 17.6600 0.0300 0.1 0.1 1.0 none
2451154.777700 17.7060 0.0270 0.1 0.1 1.0 none
2451156.742650 17.6850 0.0300 0.1 0.1 1.0 none
2451158.811250 17.7530 0.0300 0.1 0.1 1.0 none
2451160.808620 17.7370 0.0270 0.1 0.1 1.0 none
2451164.790630 17.7280 0.0210 0.1 0.1 1.0 none
2451165.836320 17.7910 0.0330 0.1 0.1 1.0 none
2451167.759540 17.7270 0.0310 0.1 0.1 1.0 none
2451168.718920 17.7350 0.0290 0.1 0.1 1.0 none
2451171.760660 17.7370 0.0220 0.1 0.1 1.0 none
2451175.759840 17.7640 0.0260 0.1 0.1 1.0 none
2451179.810140 17.6960 0.0360 0.1 0.1 1.0 none
2451181.771080 17.8040 0.0440 0.1 0.1 1.0 none
2451184.717520 17.7640 0.0250 0.1 0.1 1.0 none
2451187.709000 17.6900 0.0230 0.1 0.1 1.0 none
2451188.722830 17.7690 0.0250 0.1 0.1 1.0 none
2451189.771880 17.7080 0.0280 0.1 0.1 1.0 none
2451191.786090 17.7410 0.0230 0.1 0.1 1.0 none
2451192.794500 17.7160 0.0260 0.1 0.1 1.0 none
2451193.833970 17.7700 0.0250 0.1 0.1 1.0 none
2451194.709540 17.6980 0.0290 0.1 0.1 1.0 none
2451201.797960 17.7010 0.0250 0.1 0.1 1.0 none
2451202.807090 17.7170 0.0240 0.1 0.1 1.0 none
2451204.713520 17.7230 0.0230 0.1 0.1 1.0 none
2451206.813600 17.6900 0.0210 0.1 0.1 1.0 none
2451207.724350 17.6880 0.0260 0.1 0.1 1.0 none
2451208.787430 17.6650 0.0280 0.1 0.1 1.0 none
2451212.785060 17.6420 0.0240 0.1 0.1 1.0 none
2451214.696080 17.6860 0.0270 0.1 0.1 1.0 none
2451215.600820 17.7140 0.0210 0.1 0.1 1.0 none
2451216.709730 17.6920 0.0210 0.1 0.1 1.0 none
2451217.759060 17.7040 0.0230 0.1 0.1 1.0 none
2451218.734080 17.7300 0.0260 0.1 0.1 1.0 none
2451219.673400 17.6810 0.0210 0.1 0.1 1.0 none
2451220.780720 17.6850 0.0240 0.1 0.1 1.0 none
2451221.646790 17.7580 0.0330 0.1 0.1 1.0 none
2451223.735790 17.6860 0.0240 0.1 0.1 1.0 none
2451226.625840 17.7850 0.0240 0.1 0.1 1.0 none
2451227.630670 17.7380 0.0230 0.1 0.1 1.0 none
2451230.697540 17.7830 0.0280 0.1 0.1 1.0 none
2451232.736660 17.7900 0.0250 0.1 0.1 1.0 none
2451235.631140 17.8110 0.0240 0.1 0.1 1.0 none
2451238.602720 17.8130 0.0260 0.1 0.1 1.0 none
2451240.726530 17.7880 0.0310 0.1 0.1 1.0 none
2451242.596040 17.8540 0.0290 0.1 0.1 1.0 none
2451243.693780 17.7780 0.0250 0.1 0.1 1.0 none
2451245.670610 17.8440 0.0300 0.1 0.1 1.0 none
2451248.548930 17.7890 0.0240 0.1 0.1 1.0 none
2451251.546810 17.7960 0.0280 0.1 0.1 1.0 none
2451255.556050 17.7610 0.0280 0.1 0.1 1.0 none
2451256.597320 17.7840 0.0250 0.1 0.1 1.0 none
2451258.632600 17.7540 0.0190 0.1 0.1 1.0 none
2451259.640250 17.7720 0.0230 0.1 0.1 1.0 none
2451261.594320 17.7290 0.0190 0.1 0.1 1.0 none
2451266.526910 17.7450 0.0280 0.1 0.1 1.0 none
2451267.581540 17.7150 0.0300 0.1 0.1 1.0 none
2451268.594910 17.7250 0.0330 0.1 0.1 1.0 none
2451274.598080 17.7400 0.0340 0.1 0.1 1.0 none
2451277.582940 17.6820 0.0240 0.1 0.1 1.0 none
2451279.568220 17.7100 0.0280 0.1 0.1 1.0 none
2451281.590440 17.7360 0.0260 0.1 0.1 1.0 none
2451289.480090 17.7650 0.0280 0.1 0.1 1.0 none
2451290.549550 17.7650 0.0260 0.1 0.1 1.0 none
2451298.479060 17.7760 0.0310 0.1 0.1 1.0 none
2451301.553310 17.8180 0.0380 0.1 0.1 1.0 none
2451305.582000 17.8160 0.0280 0.1 0.1 1.0 none
2451312.558680 17.8530 0.0270 0.1 0.1 1.0 none
2451317.491710 17.8680 0.0290 0.1 0.1 1.0 none
2451319.543130 17.8360 0.0270 0.1 0.1 1.0 none
2451329.470810 17.8190 0.0390 0.1 0.1 1.0 none
2451330.535390 17.7350 0.0350 0.1 0.1 1.0 none
2451335.488240 17.7320 0.0260 0.1 0.1 1.0 none
2451431.887030 17.7640 0.0210 0.1 0.1 1.0 none
2451433.884020 17.8120 0.0250 0.1 0.1 1.0 none
2451436.801580 17.8120 0.0220 0.1 0.1 1.0 none
2451439.892800 17.8490 0.0220 0.1 0.1 1.0 none
2451447.845240 17.9040 0.0390 0.1 0.1 1.0 none
2451449.887030 17.8470 0.0300 0.1 0.1 1.0 none
2451454.851600 17.8230 0.0320 0.1 0.1 1.0 none
2451459.818600 17.8490 0.0490 0.1 0.1 1.0 none
2451461.856650 17.8070 0.0260 0.1 0.1 1.0 none
2451462.847010 17.8200 0.0290 0.1 0.1 1.0 none
2451471.843050 17.7520 0.0220 0.1 0.1 1.0 none
2451476.735690 17.7140 0.0340 0.1 0.1 1.0 none
2451478.813350 17.6940 0.0200 0.1 0.1 1.0 none
2451481.851790 17.6770 0.0240 0.1 0.1 1.0 none
2451484.801550 17.7350 0.0220 0.1 0.1 1.0 none
2451488.833830 17.7260 0.0260 0.1 0.1 1.0 none
2451491.812550 17.7640 0.0220 0.1 0.1 1.0 none
2451494.817940 17.6790 0.0260 0.1 0.1 1.0 none
2451496.700590 17.7650 0.0260 0.1 0.1 1.0 none
2451498.722340 17.7590 0.0230 0.1 0.1 1.0 none
2451502.718390 17.8640 0.0270 0.1 0.1 1.0 none
2451505.753160 17.7660 0.0260 0.1 0.1 1.0 none
2451507.754120 17.8420 0.0300 0.1 0.1 1.0 none
2451508.656350 17.8590 0.0280 0.1 0.1 1.0 none
2451509.820580 17.8460 0.0260 0.1 0.1 1.0 none
2451511.675810 17.8730 0.0270 0.1 0.1 1.0 none
2451514.723940 17.9070 0.0290 0.1 0.1 1.0 none
2451516.693390 17.9300 0.0280 0.1 0.1 1.0 none
2451518.665380 17.9180 0.0310 0.1 0.1 1.0 none
2451520.690990 17.8560 0.0270 0.1 0.1 1.0 none
2451522.771190 17.8890 0.0280 0.1 0.1 1.0 none
2451524.831140 17.8950 0.0290 0.1 0.1 1.0 none
2451526.668790 17.8870 0.0290 0.1 0.1 1.0 none
2451529.738270 17.8200 0.0250 0.1 0.1 1.0 none
2451531.840980 17.8300 0.0270 0.1 0.1 1.0 none
2451538.797160 17.6900 0.0380 0.1 0.1 1.0 none
2451542.821790 17.7940 0.0260 0.1 0.1 1.0 none
2451543.854510 17.7100 0.0230 0.1 0.1 1.0 none
2451544.763620 17.7430 0.0260 0.1 0.1 1.0 none
2451548.796500 17.7420 0.0210 0.1 0.1 1.0 none
2451549.809080 17.7030 0.0250 0.1 0.1 1.0 none
2451552.732410 17.7400 0.0220 0.1 0.1 1.0 none
2451553.807380 17.6750 0.0230 0.1 0.1 1.0 none
2451554.822620 17.7250 0.0200 0.1 0.1 1.0 none
2451555.816610 17.7100 0.0260 0.1 0.1 1.0 none
2451562.808600 17.7350 0.0260 0.1 0.1 1.0 none
2451566.658070 17.7840 0.0290 0.1 0.1 1.0 none
2451568.679670 17.7790 0.0290 0.1 0.1 1.0 none
2451571.744370 17.8210 0.0330 0.1 0.1 1.0 none
2451574.796380 17.8130 0.0270 0.1 0.1 1.0 none
2451576.650250 17.8770 0.0320 0.1 0.1 1.0 none
2451578.750570 17.8850 0.0310 0.1 0.1 1.0 none
2451581.699900 17.8860 0.0260 0.1 0.1 1.0 none
2451583.739170 17.9380 0.0330 0.1 0.1 1.0 none
2451585.685290 17.9470 0.0270 0.1 0.1 1.0 none
2451588.660030 17.9490 0.0320 0.1 0.1 1.0 none
2451591.623750 17.8900 0.0420 0.1 0.1 1.0 none
2451595.639510 17.9130 0.0350 0.1 0.1 1.0 none
2451596.752760 17.9230 0.0340 0.1 0.1 1.0 none
2451599.744690 17.8920 0.0320 0.1 0.1 1.0 none
2451600.722240 17.8710 0.0350 0.1 0.1 1.0 none
2451601.750530 17.8650 0.0370 0.1 0.1 1.0 none
2451602.732030 17.9030 0.0320 0.1 0.1 1.0 none
2451605.523360 17.8390 0.0300 0.1 0.1 1.0 none
2451606.698720 17.8230 0.0290 0.1 0.1 1.0 none
2451609.712160 17.7640 0.0230 0.1 0.1 1.0 none
2451610.729720 17.8350 0.0330 0.1 0.1 1.0 none
2451611.707050 17.7470 0.0280 0.1 0.1 1.0 none
2451613.697710 17.7880 0.0380 0.1 0.1 1.0 none
2451614.693240 17.7530 0.0300 0.1 0.1 1.0 none
2451615.707700 17.7550 0.0310 0.1 0.1 1.0 none
2451617.688940 17.7420 0.0290 0.1 0.1 1.0 none
2451618.687360 17.7580 0.0390 0.1 0.1 1.0 none
2451620.505120 17.8050 0.0330 0.1 0.1 1.0 none
2451621.684250 17.7280 0.0380 0.1 0.1 1.0 none
2451623.670120 17.6510 0.0280 0.1 0.1 1.0 none
2451625.674530 17.7160 0.0290 0.1 0.1 1.0 none
2451626.675540 17.6800 0.0260 0.1 0.1 1.0 none
2451628.663870 17.7390 0.0270 0.1 0.1 1.0 none
2451630.683100 17.7470 0.0250 0.1 0.1 1.0 none
2451633.646380 17.7380 0.0230 0.1 0.1 1.0 none
2451634.639800 17.7460 0.0250 0.1 0.1 1.0 none
2451635.653490 17.7680 0.0330 0.1 0.1 1.0 none
2451644.603640 17.8380 0.0240 0.1 0.1 1.0 none
2451653.563180 17.9560 0.0290 0.1 0.1 1.0 none
2451655.598970 17.9710 0.0400 0.1 0.1 1.0 none
2451657.588130 17.9350 0.0440 0.1 0.1 1.0 none
2451659.591760 17.9220 0.0400 0.1 0.1 1.0 none
2451662.581250 17.9230 0.0340 0.1 0.1 1.0 none
2451665.563260 17.8730 0.0430 0.1 0.1 1.0 none
2451671.541040 17.8350 0.0350 0.1 0.1 1.0 none
2451695.508770 17.8400 0.0470 0.1 0.1 1.0 none
2451788.886210 17.8800 0.0310 0.1 0.1 1.0 none
2451809.867460 17.8910 0.0260 0.1 0.1 1.0 none
2451811.892430 17.8270 0.0270 0.1 0.1 1.0 none
2451815.875930 17.8100 0.0310 0.1 0.1 1.0 none
2451822.757580 17.7780 0.0260 0.1 0.1 1.0 none
2451830.865880 17.8640 0.0270 0.1 0.1 1.0 none
2451851.813910 17.9400 0.0370 0.1 0.1 1.0 none
2451858.745790 17.8760 0.0350 0.1 0.1 1.0 none
2451861.773530 17.9310 0.0310 0.1 0.1 1.0 none
2451863.815420 17.8960 0.0270 0.1 0.1 1.0 none
2451866.766070 17.9340 0.0320 0.1 0.1 1.0 none
2451868.770490 17.8910 0.0230 0.1 0.1 1.0 none
2451869.805000 17.8730 0.0290 0.1 0.1 1.0 none
2451872.788550 17.8820 0.0340 0.1 0.1 1.0 none

